Single-shot characterization of photon indistinguishability with dielectric metasurfaces

Characterizing the indistinguishability of photons is a key task in quantum photonics, underpinning the tuning and stabilization of the photon sources and thereby increasing the accuracy of quantum operations. The protocols for measuring the degree of indistinguishability conventionally require photon-coincidence measurements at several different time or phase delays, which is a fundamental bottleneck towards the fast measurements and real-time monitoring of indistinguishability. Here, we develop a static dielectric metasurface grating without any reconfigurable elements that realizes a tailored multiport transformation in the free-space configuration without the need for phase locking and enables single-shot characterization of the indistinguishability between two photons in multiple degrees of freedom including time, spectrum, spatial modes, and polarization. Topology optimization is employed to design a silicon metasurface with polarization independence, high transmission, and high tolerance to measurement noise. We fabricate the metasurface and experimentally quantify the indistinguishability of photons in the time domain with fidelity over 98.4\%. We anticipate that the developed framework based on ultrathin metasurfaces can be further extended for multi-photon states and additional degrees of freedom associated with spatial modalities.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
